Protoplanetary disks in $K_s$-band total intensity and polarized light

Diverse protoplanetary disk morphology can result from planet-disk interaction, suggesting planetary presence. To date, most scattered light imaging campaigns have probed polarized light, which is only a fraction of the total light and not very sensitive to planets. To observe and characterize protoplanetary disk systems in the near-infrared in both polarized and total intensity light, we carried out an unprecedented study of scattering properties of disks, as well as of any planetary companions. Using SPHERE with star-hopping at the Very Large Telescope, we observed 29 disk hosts and their reference stars in $K_s$-band polarized light. We extracted disks in total intensity by adopting the data imputation concept with sequential non-negative matrix factorization (DI-sNMF). We obtained high-quality disk images in total intensity for 15 systems and in polarized light for 23. For well-recovered disks in polarized light and total intensity, we parameterized the polarization fraction phase functions using scaled beta distribution: the peak of polarization fraction tentatively correlates with the peak scattering angle, which could be reproduced using certain compact dust, yet more detailed modeling studies are needed. We investigated the empirical DI-sNMF detectability of disks using logistic regression: total intensity detectability of disks primarily depends on host star brightness. For disks with SPHERE data in $Y$-/$J$-/$H$-band, we summarized their polarized color at ~90 deg scattering angle: most of disks are blue in polarized $J-K_s$ color, and they are relatively redder as stellar luminosity increases, indicating larger scatterers. High-quality disk imagery in both total intensity and polarized light thus allows for disk characterization in polarization fraction, and reduces the confusion between disk and planetary signals.

==> prepcitationformat.txt <==
%%%%%%The command BELOW link only the year (not the author name)
\makeatletter
% Patch case where name and year are separated by aysep
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@aysep\NAT@spacechar\NAT@hyper@{\NAT@date}}{}{}

% Patch case where name and year are separated by opening bracket
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
       {\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi\NAT@hyper@{\NAT@date}}
  {}{}
\makeatother
%%%%%%The command ABOVE link only the year (not the author name)

